MedCoast: Semantic Abstraction of Reasoning Trajectories for Test-Time Biomedical Question Answering

Biomedical question answering often requires multi-step reasoning under limited inference budgets. While test-time search methods such as Tree-of-Thought can improve reasoning performance, directly searching over free-form language is computationally expensive and highly redundant, as many reasoning trajectories contain semantically equivalent intermediate steps expressed in different surface forms. We introduce MedCoast, an offline-to-online reasoning framework that converts sampled chain-of-thought trajectories into a compact space for structured process supervision. Offline, we recursively cluster semantically similar reasoning steps under shared prefixes to construct an abstract reasoning tree that captures recurring clinical reasoning patterns. We then derive node-level supervision from progress toward correct solutions, and train a lightweight process reward model (PRM) to evaluate partial reasoning states. At inference time, the learned critic guides test-time exploration by prioritizing promising reasoning prefixes. Across seven biomedical QA benchmarks, MedCoast often improves over self-consistency under fixed inference budgets, with gains of up to 15 points. Despite using a reward model more than 50 times smaller, MedCoast achieves performance comparable to state-of-the-art reward models in several settings, highlighting its potential for resource-constrained biomedical reasoning.

==> anthology.bib.txt <==
For citing papers in the ACL Anthology, we provide a single consolidated
BibTeX file containing all of its papers. The bibkeys in these papers are
designed to be semantic in nature: {names}-{year}-{words}, where
- `names` is the concatenated last names of the authors when there is just
  one or two authors, or `lastname-etal` for 3+
- `year` is the four-digit year
- `words` is the first significant word in the title, or more, if necessary,
  to preserve uniqueness

For example, https://aclanthology.org/N04-1035 can be cited as \cite{galley-etal-2004-whats}.

The consolidated file can be downloaded from here:
- https://aclanthology.org/anthology.bib

Unfortunately, as of 2024 or so, this file is now larger than 50 MB, which is Overleaf's
bib file size limit. Consequently, the Anthology shards the file automatically into
49 MB shards.

There are currently (2025) two files:
- https://aclanthology.org/anthology-1.bib
- https://aclanthology.org/anthology-2.bib

You can download these directly from Overleaf from New File -> From External URL,
and then adding them to the \bibliography line in acl_latex.tex:

    \bibliography{custom,anthology-1,anthology-2}

